LOFAR early-time search for coherent radio emission from Short GRB 181123B

The mergers of two neutron stars are typically accompanied by broad-band electromagnetic emission from either a relativistic jet or a kilonova. It has also been long predicted that coherent radio emission will occur during the merger phase or from a newly formed neutron star remnant, however this emission has not been seen to date. This paper presents the deepest limits for this emission from a neutron star merger folowing triggered LOFAR observations of the short gamma-ray burst (SGRB) 181123B, starting 4.4 minutes after the GRB occurred. During the X-ray plateau phase, a signature of ongoing energy injection, we detect no radio emission to a 3$\sigma$ limit of 153 mJy at 144 MHz (image integration time of 136 seconds), which is significantly fainter than the predicted emission from a standard neutron star. At a redshift of 1.8, this corresponds to a luminosity of $2.5 \times 10^{44}$ erg s$^{-1}$. Snapshot images were made of the radio observation on a range of timescales, targeting short duration radio flashes similar to fast radio bursts (FRBs). No emission was detected in the snapshot images at the location of GRB 181123B enabling constraints to be placed on the prompt coherent radio emission model and emission predicted to occur when a neutron star collapses to form a black hole. At the putative host redshift of 1.8 for GRB 181123B, the non detection of the prompt radio emission is two orders of magnitude lower than expected for magnetic reconnection models for prompt GRB emission and no magnetar emission is expected.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
